Constraints on New Physics in MFV models: a model-independent analysis of Delta F=1 processes

We analyse the constraints on dimension-six Delta F=1 effective operators in models respecting the MFV hypothesis, both in the one-Higgs doublet case and in the two-Higgs doublet scenario with large tan beta. The constraints are derived mainly from the b -> s inclusive observables measured at the B factories. The implications of these bounds in view of improved measurements in exclusive and inclusive observables in b -> s l^+ l^- and s -> d nu nubar transitions are discussed.

==> dati.txt <==
Title:  Constraints on New Physics in MFV models: 
a model-independent analysis of $\Delta F=1$ processes


Tobias Hurth${}^{a,b}$, Gino Isidori${}^{c,d}$,            
Jernej~F.~Kamenik${}^{d,e}$, Federico Mescia${}^{d}$ 

${}^a$CERN, Dept. of Physics, Theory Division, CH-1211 Geneva, Switzerland 
${}^b$SLAC, Stanford University, Stanford, CA 94309, USA 
${}^c$Scuola Normale Superiore and INFN, Piazza dei Cavalieri 7, 
             56126 Pisa, Italy  
${}^d$INFN, Laboratori Nazionali di Frascati, Via E. Fermi 40, 
           I-00044 Frascati, Italy 
${}^e$J. Stefan Institute, Jamova 39, P. O. Box 3000, 1001 Ljubljana, Slovenia


\begin{abstract}
We analyse the constraints on dimension-six $\Delta F=1$ 
effective operators in models respecting the MFV hypothesis, 
both in the one-Higgs doublet case and in the two-Higgs doublet
scenario with large $\tan\beta$. 
The constraints are derived mainly from the 
$b\to s$ inclusive observables measured at the $B$ factories.
The implications of these bounds in view of improved 
measurements in exclusive and inclusive observables in  
$b\to s \ell^+\ell^-$ and $s\to d \nu\bar\nu$
transitions are discussed. 
\end{abstract}

